Lexicographic Enumeration of Set Partitions

In this report, we summarize the set partition enumeration problems and thoroughly explain the algorithms used to solve them. These algorithms iterate through the partitions in lexicographic order and are easy to understand and implement in modern high-level programming languages, without recursive structures and jump logic. We show that they require linear space in respect to the set cardinality and advance the enumeration in constant amortized time. The methods discussed in this document are not novel. Our goal is to demonstrate the process of enumerating set partitions and highlight the ideas behind it. This work is an aid for learners approaching this enumeration problem and programmers undertaking the task of implementing it.

==> comparison.csv <==
n	k	B	C	X	Y	Xpn	Ypn
16	2	32768	32767	0.002	0.002	6.1037E-08	6.1037E-08
16	3	7174454	7141686	0.104	0.105	1.45624E-08	1.47024E-08
16	4	178973355	171798901	2.342	2.324	1.36322E-08	1.35274E-08
16	5	1275163905	1096190550	14.957	14.038	1.36445E-08	1.28062E-08
16	6	4010090463	2734926558	43.374	34.821	1.58593E-08	1.2732E-08
16	7	7291973067	3281882604	72.487	42.683	2.2087E-08	1.30056E-08
16	8	9433737120	2141764053	87.986	29.237	4.10811E-08	1.36509E-08
16	9	10254521370	820784250	92.219	13.432	1.12355E-07	1.63648E-08
16	10	10448276360	193754990	92.35	3.226	4.76633E-07	1.66499E-08
16	11	10477213268	28936908	92.299	0.551	3.18966E-06	1.90414E-08
16	12	10479970386	2757118	92.603	0.063	3.35869E-05	2.28499E-08
16	13	10480136006	165620	91.922	0.006	0.000555018	3.62275E-08
16	14	10480142026	6020	90.761	0.001	0.015076578	1.66113E-07
16	15	10480142146	120	90.014	0.001	0.750116667	8.33333E-06

